TERRA-NG v1.0: Extreme-Scale, GPU-accelerated Mantle Convection

We present TERRA-NG, a portable, GPU-accelerated, matrix-free mantle-convection code. A single Kokkos C++ implementation runs at scale on NVIDIA, AMD, and Intel GPU supercomputers. TERRA-NG has a deliberately narrow design: built on a radially extruded mesh of spherical wedges, tailored to the spherical shell geometry, which enables domain-specific optimizations like single quadrature-point integral-evaluations, radial coordinate storage compression and radial shared-memory tiling. The corresponding low-order $W_1$-iso-$W_2/W_1$ wedge-based Stokes--energy discretisation is verified against the Zhong et al.(2008) spherical-shell convection benchmark suite. We showcase TERRA-NG through strong- and weak-scaling on the JUWELS Booster (NVIDIA A100), MareNostrum 5 (NVIDIA H100), LUMI-G (AMD MI250X), Hunter (AMD MI300A APU), and SuperMUC-NG Phase 2 (Intel PVC) supercomputers. Coupled mantle convection simulations at $\sim\!11$ km and $\sim\!5.6$ km radial spacing ($\sim 2.8$ B and $\sim 22$ B DoFs) can be run routinely on standard node partitions of all considered systems. Global $\sim\!1$ km-per-gridpoint mantle convection ($\sim 1.4$ T DoFs) is feasible on an extreme-scale allocation, and a sub-km hero-run at $\sim\!0.7$ km grid spacing scaling up to $\sim 11,000$ GPUs of LUMI-G ($\sim 11$ T DoFs) shows the potential of the code on future, larger machines.

==> data/assess_fsfs_convergence.csv <==
dofs_pre,dofs_vel,h,id,l2_error_pre,l2_error_vel,level,rate_pre,rate_vel,timestamp
810,17334,6.250e-02,247223,5.370e-04,3.177e-05,3,0.000e+00,0.000e+00,2026-06-03 13:00:00
5778,130662,3.125e-02,247224,1.295e-04,8.095e-06,4,2.052e+00,1.973e+00,2026-06-03 13:00:00
43554,1013958,1.562e-02,247225,3.203e-05,2.032e-06,5,2.015e+00,1.994e+00,2026-06-03 13:00:00
337986,7987590,7.812e-03,247226,8.225e-06,5.091e-07,6,1.961e+00,1.997e+00,2026-06-03 13:00:00


==> data/assess_fsns_convergence.csv <==
dofs_pre,dofs_vel,h,id,l2_error_pre,l2_error_vel,level,rate_pre,rate_vel,timestamp
810,17334,6.250e-02,27498,5.009e-04,3.286e-05,3,0.000e+00,0.000e+00,2026-06-03 12:52:40
5778,130662,3.125e-02,27499,1.225e-04,8.873e-06,4,2.031e+00,1.889e+00,2026-06-03 12:52:40
43554,1013958,1.562e-02,27500,3.264e-05,2.324e-06,5,1.908e+00,1.933e+00,2026-06-03 12:52:40
337986,7987590,7.812e-03,27501,9.077e-06,5.954e-07,6,1.847e+00,1.964e+00,2026-06-03 12:52:40

